EPIC: Abstraction and Polymorphism of In-Network Collectives on Ethernet

In-Network Collective (INC) acceleration holds immense potential for optimizing AI training and inference; however, its cross-layer nature has historically hindered investment and adoption within the open Ethernet ecosystem. To bridge this gap, we propose EPIC (Ethernet Polymorphic In-network Collective), an INC protocol specification and reference system built on the principle of "Unified Abstraction, Polymorphic Realization." EPIC introduces an abstraction compatible with standard Ethernet that aligns functional boundaries with participant roles, while offering polymorphic realizations tailored to varying hardware capabilities. We address three fundamental challenges: first, we employ a modular design that enables an evolutionary path from simple to complex implementations, allowing vendors to iterate their hardware incrementally; second, we apply formal verification methodologies to prove the correctness of all proposed polymorphic modes; and third, we develop a unified resource management model versatile enough for diverse INC scenarios. Extensive validation -- spanning model checking, packet/flow simulations, VM emulation, Tofino Testbed, and FPGA/RTL verification -- confirms EPIC's correctness, performance gain, and feasibility.

==> plots/flow_simulation/data_fattree_tenant_trace1_all.dat <==
# jct  cdf  curve
5483.090000 0.020000 1
3282.442000 0.020000 2
3282.442000 0.020000 3
3282.442000 0.020000 4
5483.090000 0.040000 1
3282.442000 0.040000 2
3282.442000 0.040000 3
3282.442000 0.040000 4
5483.090000 0.060000 1
3282.442000 0.060000 2
3282.442000 0.060000 3
3282.442000 0.060000 4
5483.090000 0.080000 1
3282.442000 0.080000 2
3282.442000 0.080000 3
3282.442000 0.080000 4
5483.090000 0.100000 1
3282.442000 0.100000 2
3282.442000 0.100000 3
3282.442000 0.100000 4
5483.090000 0.120000 1
3282.442000 0.120000 2
3282.442000 0.120000 3
3282.442000 0.120000 4
5483.090000 0.140000 1
3282.442000 0.140000 2
3282.442000 0.140000 3
3282.442000 0.140000 4
5483.090000 0.160000 1
3282.442000 0.160000 2
3282.442000 0.160000 3
3282.442000 0.160000 4
5483.090000 0.180000 1
3282.442000 0.180000 2
3282.442000 0.180000 3
3282.442000 0.180000 4
5483.090000 0.200000 1
3282.442000 0.200000 2
3282.442000 0.200000 3
3282.442000 0.200000 4
5483.090000 0.220000 1
3282.442000 0.220000 2
3282.442000 0.220000 3
3282.442000 0.220000 4
5483.090000 0.240000 1
3282.442000 0.240000 2
3282.442000 0.240000 3
3282.442000 0.240000 4
5483.090000 0.260000 1
3282.442000 0.260000 2
3282.442000 0.260000 3
3282.442000 0.260000 4
5483.090000 0.280000 1
3282.442000 0.280000 2
3282.442000 0.280000 3
3282.442000 0.280000 4
5483.090000 0.300000 1
3282.442000 0.300000 2
3282.442000 0.300000 3
3282.442000 0.300000 4
5483.090000 0.320000 1
3282.442000 0.320000 2
3282.442000 0.320000 3
3293.445240 0.320000 4
5483.090000 0.340000 1
3282.442000 0.340000 2
3282.442000 0.340000 3
3294.971582 0.340000 4
5483.090000 0.360000 1
3282.442000 0.360000 2
3282.442000 0.360000 3
3315.451720 0.360000 4
5483.090000 0.380000 1
3282.442000 0.380000 2
3282.442000 0.380000 3
3363.865976 0.380000 4
5483.090000 0.400000 1
3282.442000 0.400000 2
3282.442000 0.400000 3
3363.865976 0.400000 4
5483.090000 0.420000 1
3282.442000 0.420000 2
3282.442000 0.420000 3
3401.276992 0.420000 4
5483.090000 0.440000 1
3282.442000 0.440000 2
3282.442000 0.440000 3
3471.697728 0.440000 4
5734.734421 0.460000 1
3282.442000 0.460000 2
3282.442000 0.460000 3
3471.697728 0.460000 4
5747.871550 0.480000 1
3282.442000 0.480000 2
3282.442000 0.480000 3
3489.302912 0.480000 4
5852.631082 0.500000 1
3282.442000 0.500000 2
3282.442000 0.500000 3
3520.389618 0.500000 4
5891.148216 0.520000 1
3308.826368 0.520000 2
3282.442000 0.520000 3
3529.621119 0.520000 4
5987.787884 0.540000 1
3533.916597 0.540000 2
3385.506356 0.540000 3
3566.064702 0.540000 4
6008.899122 0.560000 1
3591.358648 0.560000 2
3436.440774 0.560000 3
3587.773850 0.560000 4
6030.121481 0.580000 1
3684.306689 0.580000 2
3449.133741 0.580000 3
3655.449644 0.580000 4
6080.661149 0.600000 1
4034.752606 0.600000 2
3504.179254 0.600000 3
3686.342316 0.600000 4
6082.308650 0.620000 1
4084.107432 0.620000 2
3647.413614 0.620000 3
3700.820821 0.620000 4
6098.564538 0.640000 1
4085.716339 0.640000 2
3682.652593 0.640000 3
3718.170304 0.640000 4
6156.085213 0.660000 1
4086.135737 0.660000 2
3683.925596 0.660000 3
3793.475756 0.660000 4
6196.286984 0.680000 1
4086.376749 0.680000 2
3686.005611 0.680000 3
3797.685474 0.680000 4
6381.772444 0.700000 1
4160.322141 0.700000 2
3718.524791 0.700000 3
3896.041219 0.700000 4
6445.102046 0.720000 1
4188.982581 0.720000 2
3830.308620 0.720000 3
3897.120066 0.720000 4
6445.728238 0.740000 1
4350.925007 0.740000 2
4019.743795 0.740000 3
3900.144785 0.740000 4
6502.059544 0.760000 1
4365.317900 0.760000 2
4031.521584 0.760000 3
3937.455848 0.760000 4
6618.566733 0.780000 1
4371.001254 0.780000 2
4133.906095 0.780000 3
4067.932387 0.780000 4
6631.894003 0.800000 1
4476.988052 0.800000 2
4282.864830 0.800000 3
4080.069166 0.800000 4
6665.778545 0.820000 1
5681.801557 0.820000 2
4284.428560 0.820000 3
4121.697084 0.820000 4
7121.965852 0.840000 1
5689.248320 0.840000 2
4353.707579 0.840000 3
4152.571251 0.840000 4
7218.652009 0.860000 1
5795.815701 0.860000 2
4822.930008 0.860000 3
4245.350742 0.860000 4
7242.534889 0.880000 1
5809.906659 0.880000 2
5042.635819 0.880000 3
4337.761299 0.880000 4
7412.269242 0.900000 1
5961.936214 0.900000 2
5932.010624 0.900000 3
4572.760023 0.900000 4
8056.026639 0.920000 1
6196.507019 0.920000 2
5983.252460 0.920000 3
4639.213692 0.920000 4
8201.525087 0.940000 1
6484.441318 0.940000 2
6202.115952 0.940000 3
5022.540339 0.940000 4
8577.368239 0.960000 1
6861.700671 0.960000 2
6956.489233 0.960000 3
5038.132104 0.960000 4
8745.830495 0.980000 1
6869.070432 0.980000 2
7118.681199 0.980000 3
5500.087467 0.980000 4
8746.327140 1.000000 1
7590.170384 1.000000 2
7446.644689 1.000000 3
5812.291029 1.000000 4


==> plots/flow_simulation/data_fattree_tenant_trace1_tail.dat <==
# jct  cdf  curve
5483.090000 0.400000 1
3282.442000 0.400000 2
3282.442000 0.400000 3
3363.865976 0.400000 4
5483.090000 0.420000 1
3282.442000 0.420000 2
3282.442000 0.420000 3
3401.276992 0.420000 4
5483.090000 0.440000 1
3282.442000 0.440000 2
3282.442000 0.440000 3
3471.697728 0.440000 4
5734.734421 0.460000 1
3282.442000 0.460000 2
3282.442000 0.460000 3
3471.697728 0.460000 4
5747.871550 0.480000 1
3282.442000 0.480000 2
3282.442000 0.480000 3
3489.302912 0.480000 4
5852.631082 0.500000 1
3282.442000 0.500000 2
3282.442000 0.500000 3
3520.389618 0.500000 4
5891.148216 0.520000 1
3308.826368 0.520000 2
3282.442000 0.520000 3
3529.621119 0.520000 4
5987.787884 0.540000 1
3533.916597 0.540000 2
3385.506356 0.540000 3
3566.064702 0.540000 4
6008.899122 0.560000 1
3591.358648 0.560000 2
3436.440774 0.560000 3
3587.773850 0.560000 4
6030.121481 0.580000 1
3684.306689 0.580000 2
3449.133741 0.580000 3
3655.449644 0.580000 4
6080.661149 0.600000 1
4034.752606 0.600000 2
3504.179254 0.600000 3
3686.342316 0.600000 4
6082.308650 0.620000 1
4084.107432 0.620000 2
3647.413614 0.620000 3
3700.820821 0.620000 4
6098.564538 0.640000 1
4085.716339 0.640000 2
3682.652593 0.640000 3
3718.170304 0.640000 4
6156.085213 0.660000 1
4086.135737 0.660000 2
3683.925596 0.660000 3
3793.475756 0.660000 4
6196.286984 0.680000 1
4086.376749 0.680000 2
3686.005611 0.680000 3
3797.685474 0.680000 4
6381.772444 0.700000 1
4160.322141 0.700000 2
3718.524791 0.700000 3
3896.041219 0.700000 4
6445.102046 0.720000 1
4188.982581 0.720000 2
3830.308620 0.720000 3
3897.120066 0.720000 4
6445.728238 0.740000 1
4350.925007 0.740000 2
4019.743795 0.740000 3
3900.144785 0.740000 4
6502.059544 0.760000 1
4365.317900 0.760000 2
4031.521584 0.760000 3
3937.455848 0.760000 4
6618.566733 0.780000 1
4371.001254 0.780000 2
4133.906095 0.780000 3
4067.932387 0.780000 4
6631.894003 0.800000 1
4476.988052 0.800000 2
4282.864830 0.800000 3
4080.069166 0.800000 4
6665.778545 0.820000 1
5681.801557 0.820000 2
4284.428560 0.820000 3
4121.697084 0.820000 4
7121.965852 0.840000 1
5689.248320 0.840000 2
4353.707579 0.840000 3
4152.571251 0.840000 4
7218.652009 0.860000 1
5795.815701 0.860000 2
4822.930008 0.860000 3
4245.350742 0.860000 4
7242.534889 0.880000 1
5809.906659 0.880000 2
5042.635819 0.880000 3
4337.761299 0.880000 4
7412.269242 0.900000 1
5961.936214 0.900000 2
5932.010624 0.900000 3
4572.760023 0.900000 4
8056.026639 0.920000 1
6196.507019 0.920000 2
5983.252460 0.920000 3
4639.213692 0.920000 4
8201.525087 0.940000 1
6484.441318 0.940000 2
6202.115952 0.940000 3
5022.540339 0.940000 4
8577.368239 0.960000 1
6861.700671 0.960000 2
6956.489233 0.960000 3
5038.132104 0.960000 4
8745.830495 0.980000 1
6869.070432 0.980000 2
7118.681199 0.980000 3
5500.087467 0.980000 4
8746.327140 1.000000 1
7590.170384 1.000000 2
7446.644689 1.000000 3
5812.291029 1.000000 4

==> plots/flow_simulation/data_fattree_tenant_trace2_all.dat <==
# jct  cdf  curve
6200.000000 0.013500 1
4600.000000 0.013500 2
4600.000000 0.013500 3
4600.000000 0.013500 4
6200.000000 0.027000 1
4600.000000 0.027000 2
4600.000000 0.027000 3
4600.000000 0.027000 4
6200.000000 0.040500 1
4600.000000 0.040500 2
4600.000000 0.040500 3
4600.000000 0.040500 4
6200.000000 0.054100 1
4600.000000 0.054100 2
4600.000000 0.054100 3
4600.000000 0.054100 4
6200.000000 0.067600 1
4600.000000 0.067600 2
4600.000000 0.067600 3
4600.000000 0.067600 4
6200.000000 0.081100 1
4600.000000 0.081100 2
4600.000000 0.081100 3
4600.000000 0.081100 4
6200.000000 0.094600 1
4600.000000 0.094600 2
4600.000000 0.094600 3
4600.000000 0.094600 4
6200.000000 0.108100 1
4600.000000 0.108100 2
4600.000000 0.108100 3
4600.000000 0.108100 4
6200.000000 0.121600 1
4600.000000 0.121600 2
4600.000000 0.121600 3
4600.000000 0.121600 4
6200.000000 0.135100 1
4600.000000 0.135100 2
4600.000000 0.135100 3
4600.000000 0.135100 4
6200.000000 0.148600 1
4600.000000 0.148600 2
4600.000000 0.148600 3
4600.000000 0.148600 4
6200.000000 0.162200 1
4600.000000 0.162200 2
4600.000000 0.162200 3
4600.000000 0.162200 4
6200.000000 0.175700 1
4600.000000 0.175700 2
4600.000000 0.175700 3
4600.000000 0.175700 4
6200.000000 0.189200 1
4600.000000 0.189200 2
4600.000000 0.189200 3
4600.000000 0.189200 4
6200.000000 0.202700 1
4600.000000 0.202700 2
4600.000000 0.202700 3
4600.000000 0.202700 4
6200.000000 0.216200 1
4600.000000 0.216200 2
4600.000000 0.216200 3
4600.000000 0.216200 4
6200.000000 0.229700 1
4600.000000 0.229700 2
4600.000000 0.229700 3
4600.000000 0.229700 4
6200.000000 0.243200 1
4600.000000 0.243200 2
4600.000000 0.243200 3
4600.000000 0.243200 4
6200.000000 0.256800 1
4600.000000 0.256800 2
4600.000000 0.256800 3
4600.000000 0.256800 4
6200.000000 0.270300 1
4600.000000 0.270300 2
4600.000000 0.270300 3
4600.000000 0.270300 4
6200.000000 0.283800 1
4600.000000 0.283800 2
4600.000000 0.283800 3
4600.000000 0.283800 4
6200.000000 0.297300 1
4600.000000 0.297300 2
4600.000000 0.297300 3
4600.000000 0.297300 4
6200.000000 0.310800 1
4600.000000 0.310800 2
4600.000000 0.310800 3
4600.000000 0.310800 4
6200.000000 0.324300 1
4600.000000 0.324300 2
4600.000000 0.324300 3
4600.000000 0.324300 4
6200.000000 0.337800 1
4600.000000 0.337800 2
4600.000000 0.337800 3
4600.000000 0.337800 4
6200.000000 0.351400 1
4600.000000 0.351400 2
4600.000000 0.351400 3
4600.000000 0.351400 4
6200.000000 0.364900 1
4600.000000 0.364900 2
4600.000000 0.364900 3
4600.000000 0.364900 4
6200.000000 0.378400 1
4600.000000 0.378400 2
4600.000000 0.378400 3
4600.000000 0.378400 4
6200.000000 0.391900 1
4600.000000 0.391900 2
4600.000000 0.391900 3
4600.000000 0.391900 4
6200.000000 0.405400 1
4600.000000 0.405400 2
4600.000000 0.405400 3
4600.000000 0.405400 4
6200.000000 0.418900 1
4600.000000 0.418900 2
4600.000000 0.418900 3
4600.000000 0.418900 4
6200.000000 0.432400 1
4600.000000 0.432400 2
4600.000000 0.432400 3
4600.000000 0.432400 4
6200.000000 0.445900 1
4600.000000 0.445900 2
4600.000000 0.445900 3
4600.000000 0.445900 4
6200.000000 0.459500 1
4600.000000 0.459500 2
4600.000000 0.459500 3
4600.000000 0.459500 4
6200.000000 0.473000 1
4600.000000 0.473000 2
4600.000000 0.473000 3
4600.000000 0.473000 4
6200.000000 0.486500 1
4600.000000 0.486500 2
4600.000000 0.486500 3
4600.000000 0.486500 4
6200.000000 0.500000 1
4600.000000 0.500000 2
4600.000000 0.500000 3
4600.000000 0.500000 4
6200.000000 0.513500 1
4600.000000 0.513500 2
4600.000000 0.513500 3
4600.000000 0.513500 4
6200.000000 0.527000 1
4600.000000 0.527000 2
4600.000000 0.527000 3
4600.000000 0.527000 4
6200.000000 0.540500 1
4600.000000 0.540500 2
4600.000000 0.540500 3
4600.000000 0.540500 4
6200.000000 0.554100 1
4600.000000 0.554100 2
4600.000000 0.554100 3
4600.000000 0.554100 4
6200.000000 0.567600 1
4600.000000 0.567600 2
4600.000000 0.567600 3
4600.000000 0.567600 4
6200.000000 0.581100 1
4600.000000 0.581100 2
4600.000000 0.581100 3
4600.000000 0.581100 4
6200.000000 0.594600 1
4600.000000 0.594600 2
4600.000000 0.594600 3
4600.000000 0.594600 4
6200.000000 0.608100 1
4600.000000 0.608100 2
4600.000000 0.608100 3
4600.000000 0.608100 4
6200.000000 0.621600 1
4600.000000 0.621600 2
4600.000000 0.621600 3
4600.000000 0.621600 4
6200.000000 0.635100 1
4600.000000 0.635100 2
4600.000000 0.635100 3
4600.000000 0.635100 4
6200.000000 0.648600 1
4600.000000 0.648600 2
4600.000000 0.648600 3
4600.000000 0.648600 4
6200.000000 0.662200 1
4600.000000 0.662200 2
4600.000000 0.662200 3
4600.000000 0.662200 4
6200.000000 0.675700 1
4600.000000 0.675700 2
4600.000000 0.675700 3
4600.000000 0.675700 4
6200.000000 0.689200 1
4600.000000 0.689200 2
4600.000000 0.689200 3
4600.000000 0.689200 4
6200.000000 0.702700 1
4600.000000 0.702700 2
4600.000000 0.702700 3
4600.000000 0.702700 4
6200.000000 0.716200 1
4600.000000 0.716200 2
4600.000000 0.716200 3
4600.000000 0.716200 4
6200.000000 0.729700 1
4600.000000 0.729700 2
4600.000000 0.729700 3
4600.000000 0.729700 4
6200.000000 0.743200 1
4600.000000 0.743200 2
4600.000000 0.743200 3
4600.000000 0.743200 4
6200.000000 0.756800 1
4600.000000 0.756800 2
4600.000000 0.756800 3
4600.000000 0.756800 4
6200.000000 0.770300 1
4600.000000 0.770300 2
4600.000000 0.770300 3
4600.000000 0.770300 4
6200.000000 0.783800 1
4600.000000 0.783800 2
4600.000000 0.783800 3
4600.000000 0.783800 4
6200.000000 0.797300 1
4600.000000 0.797300 2
4600.000000 0.797300 3
4600.000000 0.797300 4
6200.000000 0.810800 1
4600.000000 0.810800 2
4600.000000 0.810800 3
4600.000000 0.810800 4
6200.000000 0.824300 1
4600.000000 0.824300 2
4600.000000 0.824300 3
4600.000000 0.824300 4
6200.000000 0.837800 1
4600.000000 0.837800 2
4600.000000 0.837800 3
4600.000000 0.837800 4
6200.000000 0.851400 1
4600.000000 0.851400 2
4600.000000 0.851400 3
4600.000000 0.851400 4
6200.000000 0.864900 1
4600.000000 0.864900 2
4600.000000 0.864900 3
4600.000000 0.864900 4
6200.000000 0.878400 1
4600.000000 0.878400 2
4657.040000 0.878400 3
4601.600000 0.878400 4
6200.000000 0.891900 1
4600.000000 0.891900 2
4833.800000 0.891900 3
4612.800000 0.891900 4
6200.000000 0.905400 1
4600.000000 0.905400 2
4835.400000 0.905400 3
4632.000000 0.905400 4
6200.000000 0.918900 1
4600.000000 0.918900 2
4867.200000 0.918900 3
4648.000000 0.918900 4
6200.000000 0.932400 1
4600.000000 0.932400 2
4867.200000 0.932400 3
4683.200000 0.932400 4
6413.200000 0.945900 1
4600.000000 0.945900 2
6200.000000 0.945900 3
4800.000000 0.945900 4
6695.360000 0.959500 1
4600.000000 0.959500 2
6200.000000 0.959500 3
4865.400000 0.959500 4
6954.000000 0.973000 1
4707.000000 0.973000 2
6200.000000 0.973000 3
4865.600000 0.973000 4
7114.400000 0.986500 1
4934.080000 0.986500 2
6200.000000 0.986500 3
4910.200000 0.986500 4
7116.600000 1.000000 1
6732.000000 1.000000 2
6200.000000 1.000000 3
4934.240000 1.000000 4


==> plots/flow_simulation/data_fattree_tenant_trace2_tail.dat <==
6200.000000 0.851400 1
4600.000000 0.851400 2
4600.000000 0.851400 3
4600.000000 0.851400 4
6200.000000 0.864900 1
4600.000000 0.864900 2
4600.000000 0.864900 3
4600.000000 0.864900 4
6200.000000 0.878400 1
4600.000000 0.878400 2
4657.040000 0.878400 3
4601.600000 0.878400 4
6200.000000 0.891900 1
4600.000000 0.891900 2
4833.800000 0.891900 3
4612.800000 0.891900 4
6200.000000 0.905400 1
4600.000000 0.905400 2
4835.400000 0.905400 3
4632.000000 0.905400 4
6200.000000 0.918900 1
4600.000000 0.918900 2
4867.200000 0.918900 3
4648.000000 0.918900 4
6200.000000 0.932400 1
4600.000000 0.932400 2
4867.200000 0.932400 3
4683.200000 0.932400 4
6413.200000 0.945900 1
4600.000000 0.945900 2
6200.000000 0.945900 3
4800.000000 0.945900 4
6695.360000 0.959500 1
4600.000000 0.959500 2
6200.000000 0.959500 3
4865.400000 0.959500 4
6954.000000 0.973000 1
4707.000000 0.973000 2
6200.000000 0.973000 3
4865.600000 0.973000 4
7114.400000 0.986500 1
4934.080000 0.986500 2
6200.000000 0.986500 3
4910.200000 0.986500 4
7116.600000 1.000000 1
6732.000000 1.000000 2
6200.000000 1.000000 3
4934.240000 1.000000 4


==> plots/flow_simulation/data_fattree_tenant_trace3_all.dat <==
# jct  cdf  curve
6200.000000 0.013500 1
4600.000000 0.013500 2
4600.000000 0.013500 3
4600.000000 0.013500 4
6200.000000 0.027000 1
4600.000000 0.027000 2
4600.000000 0.027000 3
4600.000000 0.027000 4
6200.000000 0.040500 1
4600.000000 0.040500 2
4600.000000 0.040500 3
4600.000000 0.040500 4
6200.000000 0.054100 1
4600.000000 0.054100 2
4600.000000 0.054100 3
4600.000000 0.054100 4
6200.000000 0.067600 1
4600.000000 0.067600 2
4600.000000 0.067600 3
4600.000000 0.067600 4
6200.000000 0.081100 1
4600.000000 0.081100 2
4600.000000 0.081100 3
4600.000000 0.081100 4
6200.000000 0.094600 1
4600.000000 0.094600 2
4600.000000 0.094600 3
4600.000000 0.094600 4
6200.000000 0.108100 1
4600.000000 0.108100 2
4600.000000 0.108100 3
4600.000000 0.108100 4
6200.000000 0.121600 1
4600.000000 0.121600 2
4600.000000 0.121600 3
4600.000000 0.121600 4
6200.000000 0.135100 1
4600.000000 0.135100 2
4600.000000 0.135100 3
4600.000000 0.135100 4
6200.000000 0.148600 1
4600.000000 0.148600 2
4600.000000 0.148600 3
4600.000000 0.148600 4
6200.000000 0.162200 1
4600.000000 0.162200 2
4600.000000 0.162200 3
4600.000000 0.162200 4
6200.000000 0.175700 1
4600.000000 0.175700 2
4600.000000 0.175700 3
4600.000000 0.175700 4
6200.000000 0.189200 1
4600.000000 0.189200 2
4600.000000 0.189200 3
4600.000000 0.189200 4
6200.000000 0.202700 1
4600.000000 0.202700 2
4600.000000 0.202700 3
4600.000000 0.202700 4
6200.000000 0.216200 1
4600.000000 0.216200 2
4600.000000 0.216200 3
4600.000000 0.216200 4
6200.000000 0.229700 1
4600.000000 0.229700 2
4600.000000 0.229700 3
4600.000000 0.229700 4
6200.000000 0.243200 1
4600.000000 0.243200 2
4600.000000 0.243200 3
4600.000000 0.243200 4
6200.000000 0.256800 1
4600.000000 0.256800 2
4600.000000 0.256800 3
4600.000000 0.256800 4
6200.000000 0.270300 1
4600.000000 0.270300 2
4600.000000 0.270300 3
4600.000000 0.270300 4
6200.000000 0.283800 1
4600.000000 0.283800 2
4600.000000 0.283800 3
4600.000000 0.283800 4
6200.000000 0.297300 1
4600.000000 0.297300 2
4600.000000 0.297300 3
4600.000000 0.297300 4
6200.000000 0.310800 1
4600.000000 0.310800 2
4600.000000 0.310800 3
4600.000000 0.310800 4
6200.000000 0.324300 1
4600.000000 0.324300 2
4600.000000 0.324300 3
4600.000000 0.324300 4
6200.000000 0.337800 1
4600.000000 0.337800 2
4600.000000 0.337800 3
4600.000000 0.337800 4
6200.000000 0.351400 1
4600.000000 0.351400 2
4600.000000 0.351400 3
4600.000000 0.351400 4
6200.000000 0.364900 1
4600.000000 0.364900 2
4600.000000 0.364900 3
4600.000000 0.364900 4
6200.000000 0.378400 1
4600.000000 0.378400 2
4600.000000 0.378400 3
4600.000000 0.378400 4
6200.000000 0.391900 1
4600.000000 0.391900 2
4600.000000 0.391900 3
4600.000000 0.391900 4
6200.000000 0.405400 1
4600.000000 0.405400 2
4600.000000 0.405400 3
4600.000000 0.405400 4
6200.000000 0.418900 1
4600.000000 0.418900 2
4600.000000 0.418900 3
4600.000000 0.418900 4
6200.000000 0.432400 1
4600.000000 0.432400 2
4600.000000 0.432400 3
4600.000000 0.432400 4
6200.000000 0.445900 1
4600.000000 0.445900 2
4600.000000 0.445900 3
4600.000000 0.445900 4
6200.000000 0.459500 1
4600.000000 0.459500 2
4600.000000 0.459500 3
4600.000000 0.459500 4
6200.000000 0.473000 1
4600.000000 0.473000 2
4600.000000 0.473000 3
4600.000000 0.473000 4
6200.000000 0.486500 1
4600.000000 0.486500 2
4600.000000 0.486500 3
4600.000000 0.486500 4
6200.000000 0.500000 1
4600.000000 0.500000 2
4600.000000 0.500000 3
4600.000000 0.500000 4
6200.000000 0.513500 1
4600.000000 0.513500 2
4600.000000 0.513500 3
4600.000000 0.513500 4
6200.000000 0.527000 1
4600.000000 0.527000 2
4600.000000 0.527000 3
4600.000000 0.527000 4
6200.000000 0.540500 1
4600.000000 0.540500 2
4600.000000 0.540500 3
4600.000000 0.540500 4
6200.000000 0.554100 1
4600.000000 0.554100 2
4600.000000 0.554100 3
4600.000000 0.554100 4
6200.000000 0.567600 1
4600.000000 0.567600 2
4600.000000 0.567600 3
4600.000000 0.567600 4
6200.000000 0.581100 1
4600.000000 0.581100 2
4600.000000 0.581100 3
4600.000000 0.581100 4
6200.000000 0.594600 1
4600.000000 0.594600 2
4600.000000 0.594600 3
4600.000000 0.594600 4
6200.000000 0.608100 1
4600.000000 0.608100 2
4600.000000 0.608100 3
4600.000000 0.608100 4
6200.000000 0.621600 1
4600.000000 0.621600 2
4600.000000 0.621600 3
4600.000000 0.621600 4
6200.000000 0.635100 1
4600.000000 0.635100 2
4600.000000 0.635100 3
4600.000000 0.635100 4
6200.000000 0.648600 1
4600.000000 0.648600 2
4600.000000 0.648600 3
4600.000000 0.648600 4
6200.000000 0.662200 1
4600.000000 0.662200 2
4600.000000 0.662200 3
4600.000000 0.662200 4
6200.000000 0.675700 1
4600.000000 0.675700 2
4600.000000 0.675700 3
4600.000000 0.675700 4
6200.000000 0.689200 1
4600.000000 0.689200 2
4600.000000 0.689200 3
4600.000000 0.689200 4
6200.000000 0.702700 1
4600.000000 0.702700 2
4600.000000 0.702700 3
4600.000000 0.702700 4
6200.000000 0.716200 1
4600.000000 0.716200 2
4600.000000 0.716200 3
4600.000000 0.716200 4
6200.000000 0.729700 1
4600.000000 0.729700 2
4600.000000 0.729700 3
4600.000000 0.729700 4
6200.000000 0.743200 1
4600.000000 0.743200 2
4600.000000 0.743200 3
4600.000000 0.743200 4
6200.000000 0.756800 1
4600.000000 0.756800 2
4600.000000 0.756800 3
4600.000000 0.756800 4
6200.000000 0.770300 1
4600.000000 0.770300 2
4600.000000 0.770300 3
4600.000000 0.770300 4
6200.000000 0.783800 1
4600.000000 0.783800 2
4600.000000 0.783800 3
4600.000000 0.783800 4
6200.000000 0.797300 1
4600.000000 0.797300 2
4600.000000 0.797300 3
4600.000000 0.797300 4
6200.000000 0.810800 1
4600.000000 0.810800 2
4600.000000 0.810800 3
4600.000000 0.810800 4
6200.000000 0.824300 1
4600.000000 0.824300 2
4600.000000 0.824300 3
4600.000000 0.824300 4
6200.000000 0.837800 1
4600.000000 0.837800 2
4600.000000 0.837800 3
4600.000000 0.837800 4
6200.000000 0.851400 1
4600.000000 0.851400 2
4703.240000 0.851400 3
4600.000000 0.851400 4
6200.000000 0.864900 1
4600.000000 0.864900 2
4818.800000 0.864900 3
4600.000000 0.864900 4
6200.000000 0.878400 1
4600.000000 0.878400 2
4866.200000 0.878400 3
4601.600000 0.878400 4
6200.000000 0.891900 1
4600.000000 0.891900 2
4867.200000 0.891900 3
4648.000000 0.891900 4
6200.000000 0.905400 1
4600.000000 0.905400 2
6200.000000 0.905400 3
4668.800000 0.905400 4
6304.380000 0.918900 1
4600.000000 0.918900 2
6200.000000 0.918900 3
4683.200000 0.918900 4
6695.360000 0.932400 1
4656.600000 0.932400 2
6200.000000 0.932400 3
4683.912000 0.932400 4
6957.360000 0.945900 1
4780.200000 0.945900 2
6200.000000 0.945900 3
4692.800000 0.945900 4
7081.000000 0.959500 1
4934.080000 0.959500 2
6200.000000 0.959500 3
4787.200000 0.959500 4
7111.280000 0.973000 1
4934.080000 0.973000 2
6200.000000 0.973000 3
4865.400000 0.973000 4
7112.200000 0.986500 1
6465.200000 0.986500 2
6200.000000 0.986500 3
4867.000000 0.986500 4
7116.600000 1.000000 1
6732.000000 1.000000 2
6663.200000 1.000000 3
4867.000000 1.000000 4


==> plots/flow_simulation/data_fattree_tenant_trace3_tail.dat <==
# jct  cdf  curve
6200.000000 0.810800 1
4600.000000 0.810800 2
4600.000000 0.810800 3
4600.000000 0.810800 4
6200.000000 0.824300 1
4600.000000 0.824300 2
4600.000000 0.824300 3
4600.000000 0.824300 4
6200.000000 0.837800 1
4600.000000 0.837800 2
4600.000000 0.837800 3
4600.000000 0.837800 4
6200.000000 0.851400 1
4600.000000 0.851400 2
4703.240000 0.851400 3
4600.000000 0.851400 4
6200.000000 0.864900 1
4600.000000 0.864900 2
4818.800000 0.864900 3
4600.000000 0.864900 4
6200.000000 0.878400 1
4600.000000 0.878400 2
4866.200000 0.878400 3
4601.600000 0.878400 4
6200.000000 0.891900 1
4600.000000 0.891900 2
4867.200000 0.891900 3
4648.000000 0.891900 4
6200.000000 0.905400 1
4600.000000 0.905400 2
6200.000000 0.905400 3
4668.800000 0.905400 4
6304.380000 0.918900 1
4600.000000 0.918900 2
6200.000000 0.918900 3
4683.200000 0.918900 4
6695.360000 0.932400 1
4656.600000 0.932400 2
6200.000000 0.932400 3
4683.912000 0.932400 4
6957.360000 0.945900 1
4780.200000 0.945900 2
6200.000000 0.945900 3
4692.800000 0.945900 4
7081.000000 0.959500 1
4934.080000 0.959500 2
6200.000000 0.959500 3
4787.200000 0.959500 4
7111.280000 0.973000 1
4934.080000 0.973000 2
6200.000000 0.973000 3
4865.400000 0.973000 4
7112.200000 0.986500 1
6465.200000 0.986500 2
6200.000000 0.986500 3
4867.000000 0.986500 4
7116.600000 1.000000 1
6732.000000 1.000000 2
6663.200000 1.000000 3
4867.000000 1.000000 4

==> plots/flow_simulation/data_scaleup_tenant_all.dat <==
# jct  cdf  curve
40.200000 0.002200 1
40.200000 0.002200 2
40.200000 0.002200 3
40.200000 0.002200 4
40.200000 0.004400 1
40.200000 0.004400 2
40.200000 0.004400 3
40.200000 0.004400 4
40.200000 0.006600 1
40.200000 0.006600 2
40.200000 0.006600 3
40.200000 0.006600 4
40.200000 0.008800 1
40.200000 0.008800 2
40.200000 0.008800 3
40.200000 0.008800 4
40.200000 0.011000 1
40.200000 0.011000 2
40.200000 0.011000 3
40.200000 0.011000 4
40.200000 0.013200 1
40.200000 0.013200 2
40.200000 0.013200 3
40.200000 0.013200 4
40.200000 0.015400 1
40.200000 0.015400 2
40.200000 0.015400 3
40.200000 0.015400 4
40.200000 0.017500 1
40.200000 0.017500 2
40.200000 0.017500 3
40.200000 0.017500 4
40.200000 0.019700 1
40.200000 0.019700 2
40.200000 0.019700 3
40.200000 0.019700 4
40.200000 0.021900 1
40.200000 0.021900 2
40.200000 0.021900 3
40.200000 0.021900 4
40.200000 0.024100 1
40.200000 0.024100 2
40.200000 0.024100 3
40.200000 0.024100 4
40.200000 0.026300 1
40.200000 0.026300 2
40.200000 0.026300 3
40.200000 0.026300 4
40.200000 0.028500 1
40.200000 0.028500 2
40.200000 0.028500 3
40.200000 0.028500 4
40.200000 0.030700 1
40.200000 0.030700 2
40.200000 0.030700 3
40.200000 0.030700 4
40.200000 0.032900 1
40.200000 0.032900 2
40.200000 0.032900 3
40.200000 0.032900 4
40.200000 0.035100 1
40.200000 0.035100 2
40.200000 0.035100 3
40.200000 0.035100 4
40.200000 0.037300 1
40.200000 0.037300 2
40.200000 0.037300 3
40.200000 0.037300 4
40.200000 0.039500 1
40.200000 0.039500 2
40.200000 0.039500 3
40.200000 0.039500 4
40.200000 0.041700 1
40.200000 0.041700 2
40.200000 0.041700 3
40.200000 0.041700 4
40.200000 0.043900 1
40.200000 0.043900 2
40.200000 0.043900 3
40.200000 0.043900 4
40.200000 0.046100 1
40.200000 0.046100 2
40.200000 0.046100 3
40.200000 0.046100 4
40.200000 0.048200 1
40.200000 0.048200 2
40.200000 0.048200 3
40.200000 0.048200 4
40.200000 0.050400 1
40.200000 0.050400 2
40.200000 0.050400 3
40.200000 0.050400 4
40.200000 0.052600 1
40.200000 0.052600 2
40.200000 0.052600 3
40.200000 0.052600 4
40.200000 0.054800 1
40.200000 0.054800 2
40.200000 0.054800 3
40.200000 0.054800 4
40.200000 0.057000 1
40.200000 0.057000 2
40.200000 0.057000 3
40.200000 0.057000 4
40.200000 0.059200 1
40.200000 0.059200 2
40.200000 0.059200 3
40.200000 0.059200 4
40.200000 0.061400 1
40.200000 0.061400 2
40.200000 0.061400 3
40.200000 0.061400 4
40.200000 0.063600 1
40.200000 0.063600 2
40.200000 0.063600 3
40.200000 0.063600 4
40.200000 0.065800 1
40.200000 0.065800 2
40.200000 0.065800 3
40.200000 0.065800 4
40.200000 0.068000 1
40.200000 0.068000 2
40.200000 0.068000 3
40.200000 0.068000 4
40.200000 0.070200 1
40.200000 0.070200 2
40.200000 0.070200 3
40.200000 0.070200 4
40.200000 0.072400 1
40.200000 0.072400 2
40.200000 0.072400 3
40.200000 0.072400 4
40.200000 0.074600 1
40.200000 0.074600 2
40.200000 0.074600 3
40.200000 0.074600 4
40.200000 0.076800 1
40.200000 0.076800 2
40.200000 0.076800 3
40.200000 0.076800 4
40.200000 0.078900 1
40.200000 0.078900 2
40.200000 0.078900 3
40.200000 0.078900 4
40.200000 0.081100 1
40.200000 0.081100 2
40.200000 0.081100 3
40.200000 0.081100 4
40.200000 0.083300 1
40.200000 0.083300 2
40.200000 0.083300 3
40.200000 0.083300 4
40.200000 0.085500 1
40.200000 0.085500 2
40.200000 0.085500 3
40.200000 0.085500 4
40.200000 0.087700 1
40.200000 0.087700 2
40.200000 0.087700 3
40.200000 0.087700 4
40.200000 0.089900 1
40.200000 0.089900 2
40.200000 0.089900 3
40.200000 0.089900 4
40.200000 0.092100 1
40.200000 0.092100 2
40.200000 0.092100 3
40.200000 0.092100 4
40.200000 0.094300 1
40.200000 0.094300 2
40.200000 0.094300 3
40.200000 0.094300 4
40.200000 0.096500 1
40.200000 0.096500 2
40.200000 0.096500 3
40.200000 0.096500 4
40.200000 0.098700 1
40.200000 0.098700 2
40.200000 0.098700 3
40.200000 0.098700 4
40.200000 0.100900 1
40.200000 0.100900 2
40.200000 0.100900 3
40.200000 0.100900 4
40.200000 0.103100 1
40.200000 0.103100 2
40.200000 0.103100 3
40.200000 0.103100 4
40.200000 0.105300 1
40.200000 0.105300 2
40.200000 0.105300 3
40.200000 0.105300 4
40.200000 0.107500 1
40.200000 0.107500 2
40.200000 0.107500 3
40.200000 0.107500 4
40.200000 0.109600 1
40.200000 0.109600 2
40.200000 0.109600 3
40.200000 0.109600 4
40.200000 0.111800 1
40.200000 0.111800 2
40.200000 0.111800 3
40.200000 0.111800 4
40.200000 0.114000 1
40.200000 0.114000 2
40.200000 0.114000 3
40.200000 0.114000 4
40.200000 0.116200 1
40.200000 0.116200 2
40.200000 0.116200 3
40.200000 0.116200 4
40.200000 0.118400 1
40.200000 0.118400 2
40.200000 0.118400 3
40.200000 0.118400 4
40.200000 0.120600 1
40.200000 0.120600 2
40.200000 0.120600 3
40.200000 0.120600 4
40.200000 0.122800 1
40.200000 0.122800 2
40.200000 0.122800 3
40.200000 0.122800 4
40.200000 0.125000 1
40.200000 0.125000 2
40.200000 0.125000 3
40.200000 0.125000 4
40.200000 0.127200 1
40.200000 0.127200 2
40.200000 0.127200 3
40.200000 0.127200 4
40.200000 0.129400 1
40.200000 0.129400 2
40.200000 0.129400 3
40.200000 0.129400 4
40.200000 0.131600 1
40.200000 0.131600 2
40.200000 0.131600 3
40.200000 0.131600 4
40.200000 0.133800 1
40.200000 0.133800 2
40.200000 0.133800 3
40.200000 0.133800 4
40.200000 0.136000 1
40.200000 0.136000 2
40.200000 0.136000 3
40.200000 0.136000 4
40.200000 0.138200 1
40.200000 0.138200 2
40.200000 0.138200 3
40.200000 0.138200 4
40.200000 0.140400 1
40.200000 0.140400 2
40.200000 0.140400 3
40.200000 0.140400 4
40.200000 0.142500 1
40.200000 0.142500 2
40.200000 0.142500 3
40.200000 0.142500 4
40.200000 0.144700 1
40.200000 0.144700 2
40.200000 0.144700 3
40.200000 0.144700 4
40.200000 0.146900 1
40.200000 0.146900 2
40.200000 0.146900 3
40.200000 0.146900 4
40.200000 0.149100 1
40.200000 0.149100 2
40.200000 0.149100 3
40.200000 0.149100 4
40.200000 0.151300 1
40.200000 0.151300 2
40.200000 0.151300 3
40.200000 0.151300 4
40.200000 0.153500 1
40.200000 0.153500 2
40.200000 0.153500 3
40.200000 0.153500 4
40.200000 0.155700 1
40.200000 0.155700 2
40.200000 0.155700 3
40.200000 0.155700 4
40.200000 0.157900 1
40.200000 0.157900 2
40.200000 0.157900 3
40.200000 0.157900 4
40.200000 0.160100 1
40.200000 0.160100 2
40.200000 0.160100 3
40.200000 0.160100 4
40.200000 0.162300 1
40.200000 0.162300 2
40.200000 0.162300 3
40.200000 0.162300 4
40.200000 0.164500 1
40.200000 0.164500 2
40.200000 0.164500 3
40.200000 0.164500 4
40.200000 0.166700 1
40.200000 0.166700 2
40.200000 0.166700 3
40.200000 0.166700 4
40.200000 0.168900 1
40.200000 0.168900 2
40.200000 0.168900 3
40.200000 0.168900 4
40.200000 0.171100 1
40.200000 0.171100 2
40.200000 0.171100 3
40.200000 0.171100 4
40.200000 0.173200 1
40.200000 0.173200 2
40.200000 0.173200 3
40.200000 0.173200 4
40.200000 0.175400 1
40.200000 0.175400 2
40.200000 0.175400 3
40.200000 0.175400 4
40.200000 0.177600 1
40.200000 0.177600 2
40.200000 0.177600 3
40.200000 0.177600 4
40.200000 0.179800 1
40.200000 0.179800 2
40.200000 0.179800 3
40.200000 0.179800 4
40.200000 0.182000 1
40.200000 0.182000 2
40.200000 0.182000 3
40.200000 0.182000 4
40.200000 0.184200 1
40.200000 0.184200 2
40.200000 0.184200 3
40.200000 0.184200 4
40.200000 0.186400 1
40.200000 0.186400 2
40.200000 0.186400 3
40.200000 0.186400 4
40.200000 0.188600 1
40.200000 0.188600 2
40.200000 0.188600 3
40.200000 0.188600 4
40.200000 0.190800 1
40.200000 0.190800 2
40.200000 0.190800 3
40.200000 0.190800 4
40.200000 0.193000 1
40.200000 0.193000 2
40.200000 0.193000 3
40.200000 0.193000 4
40.200000 0.195200 1
40.200000 0.195200 2
40.200000 0.195200 3
40.200000 0.195200 4
40.200000 0.197400 1
40.200000 0.197400 2
40.200000 0.197400 3
40.200000 0.197400 4
40.200000 0.199600 1
40.200000 0.199600 2
40.200000 0.199600 3
40.200000 0.199600 4
40.200000 0.201800 1
40.200000 0.201800 2
40.200000 0.201800 3
40.200000 0.201800 4
40.200000 0.203900 1
40.200000 0.203900 2
40.200000 0.203900 3
40.200000 0.203900 4
40.200000 0.206100 1
40.200000 0.206100 2
40.200000 0.206100 3
40.200000 0.206100 4
40.200000 0.208300 1
40.200000 0.208300 2
40.200000 0.208300 3
40.200000 0.208300 4
40.200000 0.210500 1
40.200000 0.210500 2
40.200000 0.210500 3
40.200000 0.210500 4
40.200000 0.212700 1
40.200000 0.212700 2
40.200000 0.212700 3
40.200000 0.212700 4
40.200000 0.214900 1
40.200000 0.214900 2
40.200000 0.214900 3
40.200000 0.214900 4
40.200000 0.217100 1
40.200000 0.217100 2
40.200000 0.217100 3
40.200000 0.217100 4
40.200000 0.219300 1
40.200000 0.219300 2
40.200000 0.219300 3
40.200000 0.219300 4
40.200000 0.221500 1
40.200000 0.221500 2
40.200000 0.221500 3
40.200000 0.221500 4
40.200000 0.223700 1
40.200000 0.223700 2
40.200000 0.223700 3
40.200000 0.223700 4
40.200000 0.225900 1
40.200000 0.225900 2
40.200000 0.225900 3
40.200000 0.225900 4
40.200000 0.228100 1
40.200000 0.228100 2
40.200000 0.228100 3
40.200000 0.228100 4
40.200000 0.230300 1
40.200000 0.230300 2
40.200000 0.230300 3
40.200000 0.230300 4
40.200000 0.232500 1
40.200000 0.232500 2
40.200000 0.232500 3
40.200000 0.232500 4
40.200000 0.234600 1
40.200000 0.234600 2
40.200000 0.234600 3
40.200000 0.234600 4
40.200000 0.236800 1
40.200000 0.236800 2
40.200000 0.236800 3
40.200000 0.236800 4
40.200000 0.239000 1
40.200000 0.239000 2
40.200000 0.239000 3
40.200000 0.239000 4
40.200000 0.241200 1
40.200000 0.241200 2
40.200000 0.241200 3
40.200000 0.241200 4
40.200000 0.243400 1
40.200000 0.243400 2
40.200000 0.243400 3
40.200000 0.243400 4
40.200000 0.245600 1
40.200000 0.245600 2
40.200000 0.245600 3
40.200000 0.245600 4
40.200000 0.247800 1
40.200000 0.247800 2
40.200000 0.247800 3
40.200000 0.247800 4
40.200000 0.250000 1
40.200000 0.250000 2
40.200000 0.250000 3
40.200000 0.250000 4
40.200000 0.252200 1
40.200000 0.252200 2
40.200000 0.252200 3
40.200000 0.252200 4
40.200000 0.254400 1
40.200000 0.254400 2
40.200000 0.254400 3
40.200000 0.254400 4
40.200000 0.256600 1
40.200000 0.256600 2
40.200000 0.256600 3
40.200000 0.256600 4
40.200000 0.258800 1
40.200000 0.258800 2
40.200000 0.258800 3
40.200000 0.258800 4
40.200000 0.261000 1
40.200000 0.261000 2
40.200000 0.261000 3
40.200000 0.261000 4
40.200000 0.263200 1
40.200000 0.263200 2
40.200000 0.263200 3
40.200000 0.263200 4
40.200000 0.265400 1
40.200000 0.265400 2
40.200000 0.265400 3
40.200000 0.265400 4
40.200000 0.267500 1
40.200000 0.267500 2
40.200000 0.267500 3
40.200000 0.267500 4
40.200000 0.269700 1
40.200000 0.269700 2
40.200000 0.269700 3
40.200000 0.269700 4
40.200000 0.271900 1
40.200000 0.271900 2
40.200000 0.271900 3
40.200000 0.271900 4
40.200000 0.274100 1
40.200000 0.274100 2
40.200000 0.274100 3
40.200000 0.274100 4
40.200000 0.276300 1
40.200000 0.276300 2
40.200000 0.276300 3
40.200000 0.276300 4
40.200000 0.278500 1
40.200000 0.278500 2
40.200000 0.278500 3
40.200000 0.278500 4
40.200000 0.280700 1
40.200000 0.280700 2
40.200000 0.280700 3
40.200000 0.280700 4
40.200000 0.282900 1
40.200000 0.282900 2
40.200000 0.282900 3
40.200000 0.282900 4
40.200000 0.285100 1
40.200000 0.285100 2
40.200000 0.285100 3
40.200000 0.285100 4
40.200000 0.287300 1
40.200000 0.287300 2
40.200000 0.287300 3
40.200000 0.287300 4
40.200000 0.289500 1
40.200000 0.289500 2
40.200000 0.289500 3
40.200000 0.289500 4
40.200000 0.291700 1
40.200000 0.291700 2
40.200000 0.291700 3
40.200000 0.291700 4
40.200000 0.293900 1
40.200000 0.293900 2
40.200000 0.293900 3
40.200000 0.293900 4
40.200000 0.296100 1
40.200000 0.296100 2
40.200000 0.296100 3
40.200000 0.296100 4
40.200000 0.298200 1
40.200000 0.298200 2
40.200000 0.298200 3
40.200000 0.298200 4
40.200000 0.300400 1
40.200000 0.300400 2
40.200000 0.300400 3
40.200000 0.300400 4
40.200000 0.302600 1
40.200000 0.302600 2
40.200000 0.302600 3
40.200000 0.302600 4
40.200000 0.304800 1
40.200000 0.304800 2
40.200000 0.304800 3
40.200000 0.304800 4
40.200000 0.307000 1
40.200000 0.307000 2
40.200000 0.307000 3
40.200000 0.307000 4
40.200000 0.309200 1
40.200000 0.309200 2
40.200000 0.309200 3
40.200000 0.309200 4
40.200000 0.311400 1
40.200000 0.311400 2
40.200000 0.311400 3
40.200000 0.311400 4
40.200000 0.313600 1
40.200000 0.313600 2
40.200000 0.313600 3
40.200000 0.313600 4
40.200000 0.315800 1
40.200000 0.315800 2
40.200000 0.315800 3
40.200000 0.315800 4
40.200000 0.318000 1
40.200000 0.318000 2
40.200000 0.318000 3
40.200000 0.318000 4
40.200000 0.320200 1
40.200000 0.320200 2
40.200000 0.320200 3
40.200000 0.320200 4
40.200000 0.322400 1
40.200000 0.322400 2
40.200000 0.322400 3
40.200000 0.322400 4
40.200000 0.324600 1
40.200000 0.324600 2
40.200000 0.324600 3
40.200000 0.324600 4
40.200000 0.326800 1
40.200000 0.326800 2
40.200000 0.326800 3
40.200000 0.326800 4
40.200000 0.328900 1
40.200000 0.328900 2
40.200000 0.328900 3
40.200000 0.328900 4
40.200000 0.331100 1
40.200000 0.331100 2
40.200000 0.331100 3
40.200000 0.331100 4
40.200000 0.333300 1
40.200000 0.333300 2
40.200000 0.333300 3
40.200000 0.333300 4
40.200000 0.335500 1
40.200000 0.335500 2
40.200000 0.335500 3
40.200000 0.335500 4
40.200000 0.337700 1
40.200000 0.337700 2
40.200000 0.337700 3
40.200000 0.337700 4
40.200000 0.339900 1
40.200000 0.339900 2
40.200000 0.339900 3
40.200000 0.339900 4
40.200000 0.342100 1
40.200000 0.342100 2
40.200000 0.342100 3
40.200000 0.342100 4
40.200000 0.344300 1
40.200000 0.344300 2
40.200000 0.344300 3
40.200000 0.344300 4
40.200000 0.346500 1
40.200000 0.346500 2
40.200000 0.346500 3
40.200000 0.346500 4
40.200000 0.348700 1
40.200000 0.348700 2
40.200000 0.348700 3
40.200000 0.348700 4
40.200000 0.350900 1
40.200000 0.350900 2
40.200000 0.350900 3
40.200000 0.350900 4
40.200000 0.353100 1
40.200000 0.353100 2
40.200000 0.353100 3
40.200000 0.353100 4
40.200000 0.355300 1
40.200000 0.355300 2
40.200000 0.355300 3
40.200000 0.355300 4
40.200000 0.357500 1
40.200000 0.357500 2
40.200000 0.357500 3
40.200000 0.357500 4
40.200000 0.359600 1
40.200000 0.359600 2
40.200000 0.359600 3
40.200000 0.359600 4
40.200000 0.361800 1
40.200000 0.361800 2
40.200000 0.361800 3
40.200000 0.361800 4
40.200000 0.364000 1
40.200000 0.364000 2
40.200000 0.364000 3
40.200000 0.364000 4
40.200000 0.366200 1
40.200000 0.366200 2
40.200000 0.366200 3
40.200000 0.366200 4
40.200000 0.368400 1
40.200000 0.368400 2
40.200000 0.368400 3
40.200000 0.368400 4
40.200000 0.370600 1
40.200000 0.370600 2
40.200000 0.370600 3
40.200000 0.370600 4
40.200000 0.372800 1
40.200000 0.372800 2
40.200000 0.372800 3
40.200000 0.372800 4
40.200000 0.375000 1
40.200000 0.375000 2
40.200000 0.375000 3
40.200000 0.375000 4
40.200000 0.377200 1
40.200000 0.377200 2
40.200000 0.377200 3
40.200000 0.377200 4
40.200000 0.379400 1
40.200000 0.379400 2
40.200000 0.379400 3
40.200000 0.379400 4
40.200000 0.381600 1
40.200000 0.381600 2
40.200000 0.381600 3
40.200000 0.381600 4
40.200000 0.383800 1
40.200000 0.383800 2
40.200000 0.383800 3
40.200000 0.383800 4
40.200000 0.386000 1
40.200000 0.386000 2
40.200000 0.386000 3
40.200000 0.386000 4
40.200000 0.388200 1
40.200000 0.388200 2
40.200000 0.388200 3
40.200000 0.388200 4
40.200000 0.390400 1
40.200000 0.390400 2
40.200000 0.390400 3
40.200000 0.390400 4
40.200000 0.392500 1
40.200000 0.392500 2
40.200000 0.392500 3
40.200000 0.392500 4
40.200000 0.394700 1
40.200000 0.394700 2
40.200000 0.394700 3
40.200000 0.394700 4
40.200000 0.396900 1
40.200000 0.396900 2
40.200000 0.396900 3
40.200000 0.396900 4
40.200000 0.399100 1
40.200000 0.399100 2
40.200000 0.399100 3
40.200000 0.399100 4
40.200000 0.401300 1
40.200000 0.401300 2
40.200000 0.401300 3
40.200000 0.401300 4
40.200000 0.403500 1
40.200000 0.403500 2
40.200000 0.403500 3
40.200000 0.403500 4
40.200000 0.405700 1
40.200000 0.405700 2
40.200000 0.405700 3
40.200000 0.405700 4
40.200000 0.407900 1
40.200000 0.407900 2
40.200000 0.407900 3
40.200000 0.407900 4
40.200000 0.410100 1
40.200000 0.410100 2
40.200000 0.410100 3
40.200000 0.410100 4
40.200000 0.412300 1
40.200000 0.412300 2
40.200000 0.412300 3
40.200000 0.412300 4
40.200000 0.414500 1
40.200000 0.414500 2
40.200000 0.414500 3
40.200000 0.414500 4
40.200000 0.416700 1
40.200000 0.416700 2
40.200000 0.416700 3
40.200000 0.416700 4
40.200000 0.418900 1
40.200000 0.418900 2
40.200000 0.418900 3
40.200000 0.418900 4
40.200000 0.421100 1
40.200000 0.421100 2
40.200000 0.421100 3
40.200000 0.421100 4
40.200000 0.423200 1
40.200000 0.423200 2
40.200000 0.423200 3
40.200000 0.423200 4
40.200000 0.425400 1
40.200000 0.425400 2
40.200000 0.425400 3
40.200000 0.425400 4
40.200000 0.427600 1
40.200000 0.427600 2
40.200000 0.427600 3
40.200000 0.427600 4
40.200000 0.429800 1
40.200000 0.429800 2
40.200000 0.429800 3
40.200000 0.429800 4
40.200000 0.432000 1
40.200000 0.432000 2
40.200000 0.432000 3
40.200000 0.432000 4
40.200000 0.434200 1
40.200000 0.434200 2
40.200000 0.434200 3
40.200000 0.434200 4
40.200000 0.436400 1
40.200000 0.436400 2
40.200000 0.436400 3
40.200000 0.436400 4
40.200000 0.438600 1
40.200000 0.438600 2
40.200000 0.438600 3
40.200000 0.438600 4
40.200000 0.440800 1
40.200000 0.440800 2
40.200000 0.440800 3
40.200000 0.440800 4
40.200000 0.443000 1
40.200000 0.443000 2
40.200000 0.443000 3
40.200000 0.443000 4
40.200000 0.445200 1
40.200000 0.445200 2
40.200000 0.445200 3
40.200000 0.445200 4
40.200000 0.447400 1
40.200000 0.447400 2
40.200000 0.447400 3
40.200000 0.447400 4
40.200000 0.449600 1
40.200000 0.449600 2
40.200000 0.449600 3
40.200000 0.449600 4
40.200000 0.451800 1
40.200000 0.451800 2
40.200000 0.451800 3
40.200000 0.451800 4
40.200000 0.453900 1
40.200000 0.453900 2
40.200000 0.453900 3
40.200000 0.453900 4
40.200000 0.456100 1
40.200000 0.456100 2
40.200000 0.456100 3
40.200000 0.456100 4
40.200000 0.458300 1
40.200000 0.458300 2
40.200000 0.458300 3
40.200000 0.458300 4
40.200000 0.460500 1
40.200000 0.460500 2
40.200000 0.460500 3
40.200000 0.460500 4
40.200000 0.462700 1
40.200000 0.462700 2
40.200000 0.462700 3
40.200000 0.462700 4
40.200000 0.464900 1
40.200000 0.464900 2
40.200000 0.464900 3
40.200000 0.464900 4
40.200000 0.467100 1
40.200000 0.467100 2
40.200000 0.467100 3
40.200000 0.467100 4
40.200000 0.469300 1
40.200000 0.469300 2
40.200000 0.469300 3
40.200000 0.469300 4
40.200000 0.471500 1
40.200000 0.471500 2
40.200000 0.471500 3
40.200000 0.471500 4
40.200000 0.473700 1
40.200000 0.473700 2
40.200000 0.473700 3
40.200000 0.473700 4
40.200000 0.475900 1
40.200000 0.475900 2
40.200000 0.475900 3
40.200000 0.475900 4
40.200000 0.478100 1
40.200000 0.478100 2
40.200000 0.478100 3
40.200000 0.478100 4
40.200000 0.480300 1
40.200000 0.480300 2
40.200000 0.480300 3
40.200000 0.480300 4
40.200000 0.482500 1
40.200000 0.482500 2
40.200000 0.482500 3
40.200000 0.482500 4
40.200000 0.484600 1
40.200000 0.484600 2
40.200000 0.484600 3
40.200000 0.484600 4
40.200000 0.486800 1
40.200000 0.486800 2
40.200000 0.486800 3
40.200000 0.486800 4
40.200000 0.489000 1
40.200000 0.489000 2
40.200000 0.489000 3
40.200000 0.489000 4
40.200000 0.491200 1
40.200000 0.491200 2
40.200000 0.491200 3
40.200000 0.491200 4
40.200000 0.493400 1
40.200000 0.493400 2
40.200000 0.493400 3
40.200000 0.493400 4
40.200000 0.495600 1
40.200000 0.495600 2
40.200000 0.495600 3
40.200000 0.495600 4
40.200000 0.497800 1
40.200000 0.497800 2
40.200000 0.497800 3
40.200000 0.497800 4
40.200000 0.500000 1
40.200000 0.500000 2
40.200000 0.500000 3
40.200000 0.500000 4
40.200000 0.502200 1
40.200000 0.502200 2
40.200000 0.502200 3
40.200000 0.502200 4
40.200000 0.504400 1
40.200000 0.504400 2
40.200000 0.504400 3
40.200000 0.504400 4
40.200000 0.506600 1
40.200000 0.506600 2
40.200000 0.506600 3
40.200000 0.506600 4
40.200000 0.508800 1
40.200000 0.508800 2
40.200000 0.508800 3
40.200000 0.508800 4
40.200000 0.511000 1
40.200000 0.511000 2
40.200000 0.511000 3
40.200000 0.511000 4
40.200000 0.513200 1
40.200000 0.513200 2
40.200000 0.513200 3
40.200000 0.513200 4
40.200000 0.515400 1
40.200000 0.515400 2
40.200000 0.515400 3
40.200000 0.515400 4
40.200000 0.517500 1
40.200000 0.517500 2
40.200000 0.517500 3
40.200000 0.517500 4
40.200000 0.519700 1
40.200000 0.519700 2
40.200000 0.519700 3
40.200000 0.519700 4
40.200000 0.521900 1
40.200000 0.521900 2
40.200000 0.521900 3
40.200000 0.521900 4
40.200000 0.524100 1
40.200000 0.524100 2
40.200000 0.524100 3
40.200000 0.524100 4
40.200000 0.526300 1
40.200000 0.526300 2
40.200000 0.526300 3
40.200000 0.526300 4
40.200000 0.528500 1
40.200000 0.528500 2
40.200000 0.528500 3
40.200000 0.528500 4
40.200000 0.530700 1
40.200000 0.530700 2
40.200000 0.530700 3
40.200000 0.530700 4
40.200000 0.532900 1
40.200000 0.532900 2
40.200000 0.532900 3
40.200000 0.532900 4
40.200000 0.535100 1
40.200000 0.535100 2
40.200000 0.535100 3
40.200000 0.535100 4
40.200000 0.537300 1
40.200000 0.537300 2
40.200000 0.537300 3
40.200000 0.537300 4
40.200000 0.539500 1
40.200000 0.539500 2
40.200000 0.539500 3
40.200000 0.539500 4
40.200000 0.541700 1
40.200000 0.541700 2
40.200000 0.541700 3
40.200000 0.541700 4
40.200000 0.543900 1
40.200000 0.543900 2
40.200000 0.543900 3
40.200000 0.543900 4
40.200000 0.546100 1
40.200000 0.546100 2
40.200000 0.546100 3
40.200000 0.546100 4
40.200000 0.548200 1
40.200000 0.548200 2
40.200000 0.548200 3
40.200000 0.548200 4
40.200000 0.550400 1
40.200000 0.550400 2
40.200000 0.550400 3
40.200000 0.550400 4
40.200000 0.552600 1
40.200000 0.552600 2
40.200000 0.552600 3
40.200000 0.552600 4
40.200000 0.554800 1
40.200000 0.554800 2
40.200000 0.554800 3
40.200000 0.554800 4
40.200000 0.557000 1
40.200000 0.557000 2
40.200000 0.557000 3
40.200000 0.557000 4
40.200000 0.559200 1
40.200000 0.559200 2
40.200000 0.559200 3
40.200000 0.559200 4
40.200000 0.561400 1
40.200000 0.561400 2
40.200000 0.561400 3
40.200000 0.561400 4
40.200000 0.563600 1
40.200000 0.563600 2
40.200000 0.563600 3
40.200000 0.563600 4
40.200000 0.565800 1
40.200000 0.565800 2
40.200000 0.565800 3
40.200000 0.565800 4
40.200000 0.568000 1
40.200000 0.568000 2
40.200000 0.568000 3
40.200000 0.568000 4
40.200000 0.570200 1
40.200000 0.570200 2
40.200000 0.570200 3
40.200000 0.570200 4
40.200000 0.572400 1
40.200000 0.572400 2
40.200000 0.572400 3
40.200000 0.572400 4
40.200000 0.574600 1
40.200000 0.574600 2
40.200000 0.574600 3
40.200000 0.574600 4
40.200000 0.576800 1
40.200000 0.576800 2
40.200000 0.576800 3
40.200000 0.576800 4
40.200000 0.578900 1
40.200000 0.578900 2
40.200000 0.578900 3
40.200000 0.578900 4
40.200000 0.581100 1
40.200000 0.581100 2
40.200000 0.581100 3
40.200000 0.581100 4
40.200000 0.583300 1
40.200000 0.583300 2
40.200000 0.583300 3
40.200000 0.583300 4
40.200000 0.585500 1
40.200000 0.585500 2
40.200000 0.585500 3
40.200000 0.585500 4
40.200000 0.587700 1
40.200000 0.587700 2
40.200000 0.587700 3
40.200000 0.587700 4
40.200000 0.589900 1
40.200000 0.589900 2
40.200000 0.589900 3
40.200000 0.589900 4
40.200000 0.592100 1
40.200000 0.592100 2
40.200000 0.592100 3
40.200000 0.592100 4
40.200000 0.594300 1
40.200000 0.594300 2
40.200000 0.594300 3
40.200000 0.594300 4
40.200000 0.596500 1
40.200000 0.596500 2
40.200000 0.596500 3
40.200000 0.596500 4
40.200000 0.598700 1
40.200000 0.598700 2
40.200000 0.598700 3
40.200000 0.598700 4
40.200000 0.600900 1
40.200000 0.600900 2
40.200000 0.600900 3
40.200000 0.600900 4
40.200000 0.603100 1
40.200000 0.603100 2
40.200000 0.603100 3
40.200000 0.603100 4
40.200000 0.605300 1
40.200000 0.605300 2
40.200000 0.605300 3
40.200000 0.605300 4
40.200000 0.607500 1
40.200000 0.607500 2
40.200000 0.607500 3
40.200000 0.607500 4
40.200000 0.609600 1
40.200000 0.609600 2
40.200000 0.609600 3
40.200000 0.609600 4
40.200000 0.611800 1
40.200000 0.611800 2
40.200000 0.611800 3
40.200000 0.611800 4
40.200000 0.614000 1
40.200000 0.614000 2
40.200000 0.614000 3
40.200000 0.614000 4
40.200000 0.616200 1
40.200000 0.616200 2
40.200000 0.616200 3
40.200000 0.616200 4
40.200000 0.618400 1
40.200000 0.618400 2
40.200000 0.618400 3
40.200000 0.618400 4
40.200000 0.620600 1
40.200000 0.620600 2
40.200000 0.620600 3
40.200000 0.620600 4
40.200000 0.622800 1
40.200000 0.622800 2
40.200000 0.622800 3
40.200000 0.622800 4
40.200000 0.625000 1
40.200000 0.625000 2
40.200000 0.625000 3
40.200000 0.625000 4
40.200000 0.627200 1
40.200000 0.627200 2
40.200000 0.627200 3
40.200000 0.627200 4
40.200000 0.629400 1
40.200000 0.629400 2
40.200000 0.629400 3
40.200000 0.629400 4
40.200000 0.631600 1
40.200000 0.631600 2
40.200000 0.631600 3
40.200000 0.631600 4
40.200000 0.633800 1
40.200000 0.633800 2
40.200000 0.633800 3
40.200000 0.633800 4
40.200000 0.636000 1
40.200000 0.636000 2
40.200000 0.636000 3
40.200000 0.636000 4
40.200000 0.638200 1
40.200000 0.638200 2
40.200000 0.638200 3
40.200000 0.638200 4
40.200000 0.640400 1
40.200000 0.640400 2
40.200000 0.640400 3
40.200000 0.640400 4
40.200000 0.642500 1
40.200000 0.642500 2
40.200000 0.642500 3
40.200000 0.642500 4
40.200000 0.644700 1
40.200000 0.644700 2
40.200000 0.644700 3
40.200000 0.644700 4
40.200000 0.646900 1
40.200000 0.646900 2
40.200000 0.646900 3
40.200000 0.646900 4
40.200000 0.649100 1
40.200000 0.649100 2
40.200000 0.649100 3
40.200000 0.649100 4
40.200000 0.651300 1
40.200000 0.651300 2
40.200000 0.651300 3
40.200000 0.651300 4
40.200000 0.653500 1
40.200000 0.653500 2
40.200000 0.653500 3
40.200000 0.653500 4
40.200000 0.655700 1
40.200000 0.655700 2
40.200000 0.655700 3
40.200000 0.655700 4
40.200000 0.657900 1
40.200000 0.657900 2
40.200000 0.657900 3
40.200000 0.657900 4
40.200000 0.660100 1
40.200000 0.660100 2
40.200000 0.660100 3
40.200000 0.660100 4
40.200000 0.662300 1
40.200000 0.662300 2
40.200000 0.662300 3
40.200000 0.662300 4
40.200000 0.664500 1
40.200000 0.664500 2
40.200000 0.664500 3
40.200000 0.664500 4
40.200000 0.666700 1
40.200000 0.666700 2
40.200000 0.666700 3
40.200000 0.666700 4
40.200000 0.668900 1
40.200000 0.668900 2
40.200000 0.668900 3
40.200000 0.668900 4
40.200000 0.671100 1
40.200000 0.671100 2
40.200000 0.671100 3
40.200000 0.671100 4
40.200000 0.673200 1
40.200000 0.673200 2
40.200000 0.673200 3
40.200000 0.673200 4
40.200000 0.675400 1
40.200000 0.675400 2
40.200000 0.675400 3
40.200000 0.675400 4
40.200000 0.677600 1
40.200000 0.677600 2
40.200000 0.677600 3
40.200000 0.677600 4
40.200000 0.679800 1
40.200000 0.679800 2
40.200000 0.679800 3
40.200000 0.679800 4
40.200000 0.682000 1
40.200000 0.682000 2
40.200000 0.682000 3
40.200000 0.682000 4
40.200000 0.684200 1
40.200000 0.684200 2
40.200000 0.684200 3
40.200000 0.684200 4
40.200000 0.686400 1
40.200000 0.686400 2
40.200000 0.686400 3
40.200000 0.686400 4
40.200000 0.688600 1
40.200000 0.688600 2
40.200000 0.688600 3
40.200000 0.688600 4
40.200000 0.690800 1
40.200000 0.690800 2
40.200000 0.690800 3
40.200000 0.690800 4
40.200000 0.693000 1
40.200000 0.693000 2
40.200000 0.693000 3
40.200000 0.693000 4
40.200000 0.695200 1
40.200000 0.695200 2
40.200000 0.695200 3
40.200000 0.695200 4
40.200000 0.697400 1
40.200000 0.697400 2
40.200000 0.697400 3
40.200000 0.697400 4
40.200000 0.699600 1
40.200000 0.699600 2
40.200000 0.699600 3
40.200000 0.699600 4
40.200000 0.701800 1
40.200000 0.701800 2
40.200000 0.701800 3
40.200000 0.701800 4
40.200000 0.703900 1
40.200000 0.703900 2
40.200000 0.703900 3
40.200000 0.703900 4
40.200000 0.706100 1
40.200000 0.706100 2
40.200000 0.706100 3
40.200000 0.706100 4
40.200000 0.708300 1
40.200000 0.708300 2
40.200000 0.708300 3
40.200000 0.708300 4
40.200000 0.710500 1
40.200000 0.710500 2
40.200000 0.710500 3
40.200000 0.710500 4
40.200000 0.712700 1
40.200000 0.712700 2
40.200000 0.712700 3
40.200000 0.712700 4
40.200000 0.714900 1
40.200000 0.714900 2
40.200000 0.714900 3
40.200000 0.714900 4
40.200000 0.717100 1
40.200000 0.717100 2
40.200000 0.717100 3
40.200000 0.717100 4
40.200000 0.719300 1
40.200000 0.719300 2
40.200000 0.719300 3
40.200000 0.719300 4
40.200000 0.721500 1
40.200000 0.721500 2
40.200000 0.721500 3
40.200000 0.721500 4
40.200000 0.723700 1
40.200000 0.723700 2
40.200000 0.723700 3
40.200000 0.723700 4
40.200000 0.725900 1
40.200000 0.725900 2
40.200000 0.725900 3
40.200000 0.725900 4
40.200000 0.728100 1
40.200000 0.728100 2
40.200000 0.728100 3
40.200000 0.728100 4
40.200000 0.730300 1
40.200000 0.730300 2
40.200000 0.730300 3
40.200000 0.730300 4
40.200000 0.732500 1
40.200000 0.732500 2
40.200000 0.732500 3
40.200000 0.732500 4
40.200000 0.734600 1
40.200000 0.734600 2
40.200000 0.734600 3
40.200000 0.734600 4
40.200000 0.736800 1
40.200000 0.736800 2
40.200000 0.736800 3
40.200000 0.736800 4
40.200000 0.739000 1
40.200000 0.739000 2
40.200000 0.739000 3
40.200000 0.739000 4
40.200000 0.741200 1
40.200000 0.741200 2
40.200000 0.741200 3
40.200000 0.741200 4
40.200000 0.743400 1
40.200000 0.743400 2
40.200000 0.743400 3
40.200000 0.743400 4
40.200000 0.745600 1
40.200000 0.745600 2
40.200000 0.745600 3
40.200000 0.745600 4
40.200000 0.747800 1
40.200000 0.747800 2
40.200000 0.747800 3
40.200000 0.747800 4
40.200000 0.750000 1
40.200000 0.750000 2
40.200000 0.750000 3
40.200000 0.750000 4
40.200000 0.752200 1
40.200000 0.752200 2
40.200000 0.752200 3
40.200000 0.752200 4
40.200000 0.754400 1
40.200000 0.754400 2
40.200000 0.754400 3
40.200000 0.754400 4
40.200000 0.756600 1
40.200000 0.756600 2
40.200000 0.756600 3
40.200000 0.756600 4
40.200000 0.758800 1
40.200000 0.758800 2
40.200000 0.758800 3
40.200000 0.758800 4
40.200000 0.761000 1
40.200000 0.761000 2
40.200000 0.761000 3
40.200000 0.761000 4
40.200000 0.763200 1
40.200000 0.763200 2
40.200000 0.763200 3
40.200000 0.763200 4
40.200000 0.765400 1
40.200000 0.765400 2
40.200000 0.765400 3
40.200000 0.765400 4
40.200000 0.767500 1
40.200000 0.767500 2
40.200000 0.767500 3
40.200000 0.767500 4
40.200000 0.769700 1
40.200000 0.769700 2
40.200000 0.769700 3
40.200000 0.769700 4
40.200000 0.771900 1
40.200000 0.771900 2
40.200000 0.771900 3
40.200000 0.771900 4
40.200000 0.774100 1
40.200000 0.774100 2
40.200000 0.774100 3
40.200000 0.774100 4
40.200000 0.776300 1
40.200000 0.776300 2
40.200000 0.776300 3
40.200000 0.776300 4
40.200000 0.778500 1
40.200000 0.778500 2
40.200000 0.778500 3
40.200000 0.778500 4
40.200000 0.780700 1
40.200000 0.780700 2
40.200000 0.780700 3
40.200000 0.780700 4
40.200000 0.782900 1
40.200000 0.782900 2
40.200000 0.782900 3
40.200000 0.782900 4
40.200000 0.785100 1
40.200000 0.785100 2
40.200000 0.785100 3
40.200000 0.785100 4
40.200000 0.787300 1
40.200000 0.787300 2
40.200000 0.787300 3
40.200000 0.787300 4
40.200000 0.789500 1
40.200000 0.789500 2
40.200000 0.789500 3
40.200000 0.789500 4
40.200000 0.791700 1
40.200000 0.791700 2
40.200000 0.791700 3
40.200000 0.791700 4
40.200000 0.793900 1
40.200000 0.793900 2
40.200000 0.793900 3
40.200000 0.793900 4
40.200000 0.796100 1
40.200000 0.796100 2
40.200000 0.796100 3
40.200000 0.796100 4
40.200000 0.798200 1
40.200000 0.798200 2
40.200000 0.798200 3
40.200000 0.798200 4
40.200000 0.800400 1
40.200000 0.800400 2
40.200000 0.800400 3
40.200000 0.800400 4
40.200000 0.802600 1
40.200000 0.802600 2
40.200000 0.802600 3
40.200000 0.802600 4
40.200000 0.804800 1
40.200000 0.804800 2
40.200000 0.804800 3
40.200000 0.804800 4
40.200000 0.807000 1
40.200000 0.807000 2
40.200000 0.807000 3
40.200000 0.807000 4
40.200000 0.809200 1
40.200000 0.809200 2
40.200000 0.809200 3
40.200000 0.809200 4
40.200000 0.811400 1
40.200000 0.811400 2
40.200000 0.811400 3
40.200000 0.811400 4
40.200000 0.813600 1
40.200000 0.813600 2
40.200000 0.813600 3
40.200000 0.813600 4
40.200000 0.815800 1
40.200000 0.815800 2
40.200000 0.815800 3
40.200000 0.815800 4
40.200000 0.818000 1
40.200000 0.818000 2
40.200000 0.818000 3
40.200000 0.818000 4
40.200000 0.820200 1
40.200000 0.820200 2
40.200000 0.820200 3
40.200000 0.820200 4
40.200000 0.822400 1
40.200000 0.822400 2
40.200000 0.822400 3
40.200000 0.822400 4
40.200000 0.824600 1
40.200000 0.824600 2
40.200000 0.824600 3
40.200000 0.824600 4
40.200000 0.826800 1
40.200000 0.826800 2
40.200000 0.826800 3
40.200000 0.826800 4
40.200000 0.828900 1
40.200000 0.828900 2
40.200000 0.828900 3
40.200000 0.828900 4
40.200000 0.831100 1
40.200000 0.831100 2
40.200000 0.831100 3
40.200000 0.831100 4
40.200000 0.833300 1
40.200000 0.833300 2
40.200000 0.833300 3
40.200000 0.833300 4
40.200000 0.835500 1
40.200000 0.835500 2
40.200000 0.835500 3
40.200000 0.835500 4
40.200000 0.837700 1
40.200000 0.837700 2
40.200000 0.837700 3
40.200000 0.837700 4
40.200000 0.839900 1
40.200000 0.839900 2
40.200000 0.839900 3
40.200000 0.839900 4
40.200000 0.842100 1
40.200000 0.842100 2
40.200000 0.842100 3
40.200000 0.842100 4
40.200000 0.844300 1
40.200000 0.844300 2
40.200000 0.844300 3
40.200000 0.844300 4
40.200000 0.846500 1
40.200000 0.846500 2
40.200000 0.846500 3
40.200000 0.846500 4
40.200000 0.848700 1
40.200000 0.848700 2
40.200000 0.848700 3
40.200000 0.848700 4
40.200000 0.850900 1
40.200000 0.850900 2
40.200000 0.850900 3
40.200000 0.850900 4
40.200000 0.853100 1
40.200000 0.853100 2
40.200000 0.853100 3
40.200000 0.853100 4
40.200000 0.855300 1
40.200000 0.855300 2
40.200000 0.855300 3
40.200000 0.855300 4
40.200000 0.857500 1
40.200000 0.857500 2
40.200000 0.857500 3
40.200000 0.857500 4
40.200000 0.859600 1
40.200000 0.859600 2
40.200000 0.859600 3
40.200000 0.859600 4
40.200000 0.861800 1
40.200000 0.861800 2
40.200000 0.861800 3
40.200000 0.861800 4
40.200000 0.864000 1
40.200000 0.864000 2
40.200000 0.864000 3
40.200000 0.864000 4
40.200000 0.866200 1
40.200000 0.866200 2
40.200000 0.866200 3
40.200000 0.866200 4
40.200000 0.868400 1
40.200000 0.868400 2
40.200000 0.868400 3
40.200000 0.868400 4
40.200000 0.870600 1
40.200000 0.870600 2
40.200000 0.870600 3
40.200000 0.870600 4
40.200000 0.872800 1
40.200000 0.872800 2
40.200000 0.872800 3
40.200000 0.872800 4
40.200000 0.875000 1
40.200000 0.875000 2
40.200000 0.875000 3
40.200000 0.875000 4
40.200000 0.877200 1
40.200000 0.877200 2
40.200000 0.877200 3
40.200000 0.877200 4
40.200000 0.879400 1
40.200000 0.879400 2
40.200000 0.879400 3
40.200000 0.879400 4
40.200000 0.881600 1
40.200000 0.881600 2
40.200000 0.881600 3
40.200000 0.881600 4
40.200000 0.883800 1
40.200000 0.883800 2
40.200000 0.883800 3
40.200000 0.883800 4
40.200000 0.886000 1
40.200000 0.886000 2
40.200000 0.886000 3
40.200000 0.886000 4
40.200000 0.888200 1
40.200000 0.888200 2
40.200000 0.888200 3
40.200000 0.888200 4
40.200000 0.890400 1
40.200000 0.890400 2
40.200000 0.890400 3
40.200000 0.890400 4
40.200000 0.892500 1
40.200000 0.892500 2
40.200000 0.892500 3
40.200000 0.892500 4
40.200000 0.894700 1
40.200000 0.894700 2
40.200000 0.894700 3
40.200000 0.894700 4
40.200000 0.896900 1
40.200000 0.896900 2
40.200000 0.896900 3
40.200000 0.896900 4
40.200000 0.899100 1
40.200000 0.899100 2
40.200000 0.899100 3
40.200000 0.899100 4
40.200000 0.901300 1
40.200000 0.901300 2
40.200000 0.901300 3
40.200000 0.901300 4
40.200000 0.903500 1
40.200000 0.903500 2
40.200000 0.903500 3
40.200000 0.903500 4
40.200000 0.905700 1
40.200000 0.905700 2
40.200000 0.905700 3
40.200000 0.905700 4
40.200000 0.907900 1
40.200000 0.907900 2
40.200000 0.907900 3
40.200000 0.907900 4
40.200000 0.910100 1
40.200000 0.910100 2
40.200000 0.910100 3
40.200000 0.910100 4
40.200000 0.912300 1
40.200000 0.912300 2
40.200000 0.912300 3
40.200000 0.912300 4
40.200000 0.914500 1
40.200000 0.914500 2
40.200000 0.914500 3
40.200000 0.914500 4
40.200000 0.916700 1
40.200000 0.916700 2
40.200000 0.916700 3
40.200000 0.916700 4
40.200000 0.918900 1
40.200000 0.918900 2
40.200000 0.918900 3
40.200000 0.918900 4
40.200000 0.921100 1
40.200000 0.921100 2
40.200000 0.921100 3
40.200000 0.921100 4
40.200000 0.923200 1
40.200000 0.923200 2
40.200000 0.923200 3
40.200000 0.923200 4
40.200000 0.925400 1
40.200000 0.925400 2
40.200000 0.925400 3
40.200000 0.925400 4
40.200000 0.927600 1
40.200000 0.927600 2
40.200000 0.927600 3
40.200000 0.927600 4
40.200000 0.929800 1
40.200000 0.929800 2
40.200000 0.929800 3
40.200000 0.929800 4
40.200000 0.932000 1
40.200000 0.932000 2
40.200000 0.932000 3
40.200000 0.932000 4
40.200000 0.934200 1
40.200000 0.934200 2
40.200000 0.934200 3
40.200000 0.934200 4
40.200000 0.936400 1
40.200000 0.936400 2
40.200000 0.936400 3
40.200000 0.936400 4
40.200000 0.938600 1
40.200000 0.938600 2
40.200000 0.938600 3
40.200000 0.938600 4
40.200000 0.940800 1
40.200000 0.940800 2
40.200000 0.940800 3
40.200000 0.940800 4
40.200000 0.943000 1
40.200000 0.943000 2
40.200000 0.943000 3
40.200000 0.943000 4
40.200000 0.945200 1
56.000000 0.945200 2
40.200000 0.945200 3
40.200000 0.945200 4
72.000000 0.947400 1
56.000000 0.947400 2
40.200000 0.947400 3
40.200000 0.947400 4
72.000000 0.949600 1
56.000000 0.949600 2
40.200000 0.949600 3
40.200000 0.949600 4
72.000000 0.951800 1
56.000000 0.951800 2
40.200000 0.951800 3
40.200000 0.951800 4
72.000000 0.953900 1
56.000000 0.953900 2
40.200000 0.953900 3
40.200000 0.953900 4
72.000000 0.956100 1
56.000000 0.956100 2
40.200000 0.956100 3
40.200000 0.956100 4
72.000000 0.958300 1
56.000000 0.958300 2
40.200000 0.958300 3
40.200000 0.958300 4
72.000000 0.960500 1
56.000000 0.960500 2
56.000000 0.960500 3
56.000000 0.960500 4
72.000000 0.962700 1
56.000000 0.962700 2
56.000000 0.962700 3
56.000000 0.962700 4
72.000000 0.964900 1
56.000000 0.964900 2
56.000000 0.964900 3
56.000000 0.964900 4
72.000000 0.967100 1
56.000000 0.967100 2
56.000000 0.967100 3
56.000000 0.967100 4
72.000000 0.969300 1
56.000000 0.969300 2
56.000000 0.969300 3
56.000000 0.969300 4
72.000000 0.971500 1
56.000000 0.971500 2
56.000000 0.971500 3
56.000000 0.971500 4
72.000000 0.973700 1
56.000000 0.973700 2
56.000000 0.973700 3
56.000000 0.973700 4
72.000000 0.975900 1
56.000000 0.975900 2
56.000000 0.975900 3
56.000000 0.975900 4
72.000000 0.978100 1
56.000000 0.978100 2
56.000000 0.978100 3
56.000000 0.978100 4
72.000000 0.980300 1
56.000000 0.980300 2
56.000000 0.980300 3
56.000000 0.980300 4
72.000000 0.982500 1
56.000000 0.982500 2
56.000000 0.982500 3
56.000000 0.982500 4
72.000000 0.984600 1
56.000000 0.984600 2
56.000000 0.984600 3
56.000000 0.984600 4
72.000000 0.986800 1
56.000000 0.986800 2
56.000000 0.986800 3
56.000000 0.986800 4
72.000000 0.989000 1
56.000000 0.989000 2
56.000000 0.989000 3
56.000000 0.989000 4
72.000000 0.991200 1
56.000000 0.991200 2
56.000000 0.991200 3
56.000000 0.991200 4
72.000000 0.993400 1
56.000000 0.993400 2
56.000000 0.993400 3
56.000000 0.993400 4
72.000000 0.995600 1
56.000000 0.995600 2
56.000000 0.995600 3
56.000000 0.995600 4
72.000000 0.997800 1
56.000000 0.997800 2
72.000000 0.997800 3
56.016000 0.997800 4
72.000000 1.000000 1
56.000000 1.000000 2
72.000000 1.000000 3
56.448000 1.000000 4


==> plots/flow_simulation/data_scaleup_tenant_tail.dat <==
# jct  cdf  curve
40.200000 0.901300 1
40.200000 0.901300 2
40.200000 0.901300 3
40.200000 0.901300 4
40.200000 0.903500 1
40.200000 0.903500 2
40.200000 0.903500 3
40.200000 0.903500 4
40.200000 0.905700 1
40.200000 0.905700 2
40.200000 0.905700 3
40.200000 0.905700 4
40.200000 0.907900 1
40.200000 0.907900 2
40.200000 0.907900 3
40.200000 0.907900 4
40.200000 0.910100 1
40.200000 0.910100 2
40.200000 0.910100 3
40.200000 0.910100 4
40.200000 0.912300 1
40.200000 0.912300 2
40.200000 0.912300 3
40.200000 0.912300 4
40.200000 0.914500 1
40.200000 0.914500 2
40.200000 0.914500 3
40.200000 0.914500 4
40.200000 0.916700 1
40.200000 0.916700 2
40.200000 0.916700 3
40.200000 0.916700 4
40.200000 0.918900 1
40.200000 0.918900 2
40.200000 0.918900 3
40.200000 0.918900 4
40.200000 0.921100 1
40.200000 0.921100 2
40.200000 0.921100 3
40.200000 0.921100 4
40.200000 0.923200 1
40.200000 0.923200 2
40.200000 0.923200 3
40.200000 0.923200 4
40.200000 0.925400 1
40.200000 0.925400 2
40.200000 0.925400 3
40.200000 0.925400 4
40.200000 0.927600 1
40.200000 0.927600 2
40.200000 0.927600 3
40.200000 0.927600 4
40.200000 0.929800 1
40.200000 0.929800 2
40.200000 0.929800 3
40.200000 0.929800 4
40.200000 0.932000 1
40.200000 0.932000 2
40.200000 0.932000 3
40.200000 0.932000 4
40.200000 0.934200 1
40.200000 0.934200 2
40.200000 0.934200 3
40.200000 0.934200 4
40.200000 0.936400 1
40.200000 0.936400 2
40.200000 0.936400 3
40.200000 0.936400 4
40.200000 0.938600 1
40.200000 0.938600 2
40.200000 0.938600 3
40.200000 0.938600 4
40.200000 0.940800 1
40.200000 0.940800 2
40.200000 0.940800 3
40.200000 0.940800 4
40.200000 0.943000 1
40.200000 0.943000 2
40.200000 0.943000 3
40.200000 0.943000 4
40.200000 0.945200 1
56.000000 0.945200 2
40.200000 0.945200 3
40.200000 0.945200 4
72.000000 0.947400 1
56.000000 0.947400 2
40.200000 0.947400 3
40.200000 0.947400 4
72.000000 0.949600 1
56.000000 0.949600 2
40.200000 0.949600 3
40.200000 0.949600 4
72.000000 0.951800 1
56.000000 0.951800 2
40.200000 0.951800 3
40.200000 0.951800 4
72.000000 0.953900 1
56.000000 0.953900 2
40.200000 0.953900 3
40.200000 0.953900 4
72.000000 0.956100 1
56.000000 0.956100 2
40.200000 0.956100 3
40.200000 0.956100 4
72.000000 0.958300 1
56.000000 0.958300 2
40.200000 0.958300 3
40.200000 0.958300 4
72.000000 0.960500 1
56.000000 0.960500 2
56.000000 0.960500 3
56.000000 0.960500 4
72.000000 0.962700 1
56.000000 0.962700 2
56.000000 0.962700 3
56.000000 0.962700 4
72.000000 0.964900 1
56.000000 0.964900 2
56.000000 0.964900 3
56.000000 0.964900 4
72.000000 0.967100 1
56.000000 0.967100 2
56.000000 0.967100 3
56.000000 0.967100 4
72.000000 0.969300 1
56.000000 0.969300 2
56.000000 0.969300 3
56.000000 0.969300 4
72.000000 0.971500 1
56.000000 0.971500 2
56.000000 0.971500 3
56.000000 0.971500 4
72.000000 0.973700 1
56.000000 0.973700 2
56.000000 0.973700 3
56.000000 0.973700 4
72.000000 0.975900 1
56.000000 0.975900 2
56.000000 0.975900 3
56.000000 0.975900 4
72.000000 0.978100 1
56.000000 0.978100 2
56.000000 0.978100 3
56.000000 0.978100 4
72.000000 0.980300 1
56.000000 0.980300 2
56.000000 0.980300 3
56.000000 0.980300 4
72.000000 0.982500 1
56.000000 0.982500 2
56.000000 0.982500 3
56.000000 0.982500 4
72.000000 0.984600 1
56.000000 0.984600 2
56.000000 0.984600 3
56.000000 0.984600 4
72.000000 0.986800 1
56.000000 0.986800 2
56.000000 0.986800 3
56.000000 0.986800 4
72.000000 0.989000 1
56.000000 0.989000 2
56.000000 0.989000 3
56.000000 0.989000 4
72.000000 0.991200 1
56.000000 0.991200 2
56.000000 0.991200 3
56.000000 0.991200 4
72.000000 0.993400 1
56.000000 0.993400 2
56.000000 0.993400 3
56.000000 0.993400 4
72.000000 0.995600 1
56.000000 0.995600 2
56.000000 0.995600 3
56.000000 0.995600 4
72.000000 0.997800 1
56.000000 0.997800 2
72.000000 0.997800 3
56.016000 0.997800 4
72.000000 1.000000 1
56.000000 1.000000 2
72.000000 1.000000 3
56.448000 1.000000 4

